Time-Window Group-Correlation Support vs. Individual Features: A Detection of Abnormal Users

Autoencoder-based anomaly detection methods have been used in identifying anomalous users from large-scale enterprise logs with the assumption that adversarial activities do not follow past habitual patterns. Most existing approaches typically build models by reconstructing single-day and individual-user behaviors. However, without capturing long-term signals and group-correlation signals, the models cannot identify low-signal yet long-lasting threats, and will wrongly report many normal users as anomalies on busy days, which, in turn, lead to high false positive rate. In this paper, we propose ACOBE, an Anomaly detection method based on COmpound BEhavior, which takes into consideration long-term patterns and group behaviors. ACOBE leverages a novel behavior representation and an ensemble of deep autoencoders and produces an ordered investigation list. Our evaluation shows that ACOBE outperforms prior work by a large margin in terms of precision and recall, and our case study demonstrates that ACOBE is applicable in practice for cyberattack detection.

==> behfigures/result.txt <==
expbeh
Plot Metrics
3-Vote (99.99%) [0, 1, 2, 3, 4, 4] [0, 0, 0, 0, 1, 925]
2-Vote (98.72%) [0, 1, 2, 3, 4, 4] [0, 0, 5, 24, 37, 925]
1-Vote (81.62%) [0, 1, 2, 3, 4, 4] [0, 0, 233, 272, 350, 925]
3-Vote (85.00%) [0, 1, 2, 3, 4, 4] [0, 0, 0, 0, 1, 925]
2-Vote (36.14%) [0, 1, 2, 3, 4, 4] [0, 0, 5, 24, 37, 925]
1-Vote (25.63%) [0, 1, 2, 3, 4, 4] [0, 0, 233, 272, 350, 925]
Acobe (99.99%) [0, 1, 2, 3, 4, 4] [0, 0, 0, 0, 1, 925]
Base-FF (99.54%) [0, 1, 2, 3, 4, 4] [0, 1, 1, 10, 10, 925]
Baseline (99.23%) [0, 1, 2, 3, 4, 4] [1, 1, 1, 17, 18, 925]
1-Day (99.70%) [0, 1, 2, 3, 4, 4] [0, 2, 3, 4, 4, 925]
No-Group (99.55%) [0, 1, 2, 3, 4, 4] [1, 2, 2, 8, 8, 925]
24-TF (99.55%) [0, 1, 2, 3, 4, 4] [1, 2, 2, 8, 8, 925]
All-in-1 (78.91%) [0, 1, 2, 3, 4, 4] [59, 63, 249, 283, 312, 925]
Acobe (85.00%) [0, 1, 2, 3, 4, 4] [0, 0, 0, 0, 1, 925]
Base-FF (38.51%) [0, 1, 2, 3, 4, 4] [0, 1, 1, 10, 10, 925]
Baseline (35.19%) [0, 1, 2, 3, 4, 4] [1, 1, 1, 17, 18, 925]
1-Day (35.30%) [0, 1, 2, 3, 4, 4] [0, 2, 3, 4, 4, 925]
No-Group (31.82%) [0, 1, 2, 3, 4, 4] [1, 2, 2, 8, 8, 925]
24-TF (31.82%) [0, 1, 2, 3, 4, 4] [1, 2, 2, 8, 8, 925]
All-in-1 ( 1.01%) [0, 1, 2, 3, 4, 4] [59, 63, 249, 283, 312, 925]
heatmap for JPH1910 (r1s2)
exlude group behavior
egh-r1s1-device_expbehg1 trends discarded 354
egh-r1s1-device_expbehg2 trends discarded 93
egh-r1s1-http_expbehg1 trends discarded 115
egh-r1s1-http_expbehg2 trends discarded 21
acobe
all features together in one autoencoder
slice a day by 24 time frames
single day reconstruction
liuliu
liu-r1s1_expbehg1 trends discarded 27
liu-r1s1_expbehg2 trends discarded 5
liuf-r1s1_expbehg1 trends discarded 406
liuf-r1s1_expbehg2 trends discarded 101
expdbg
Plot Metrics
3-Vote (100.00%) [0, 1, 2, 3, 4, 4] [0, 0, 0, 0, 0, 925]
2-Vote (99.61%) [0, 1, 2, 3, 4, 4] [0, 0, 1, 6, 15, 925]
1-Vote (91.82%) [0, 1, 2, 3, 4, 4] [0, 0, 92, 107, 207, 925]
3-Vote (87.50%) [0, 1, 2, 3, 4, 4] [0, 0, 0, 0, 0, 925]
2-Vote (52.63%) [0, 1, 2, 3, 4, 4] [0, 0, 1, 6, 15, 925]
1-Vote (26.45%) [0, 1, 2, 3, 4, 4] [0, 0, 92, 107, 207, 925]
Acobe (100.00%) [0, 1, 2, 3, 4, 4] [0, 0, 0, 0, 0, 925]
Base-FF (99.04%) [0, 1, 2, 3, 4, 4] [0, 3, 4, 19, 19, 925]
Baseline (99.38%) [0, 1, 2, 3, 4, 4] [0, 0, 0, 15, 16, 925]
1-Day (98.77%) [0, 1, 2, 3, 4, 4] [2, 3, 3, 25, 27, 925]
No-Group (99.16%) [0, 1, 2, 3, 4, 4] [1, 1, 1, 19, 19, 925]
24-TF (99.16%) [0, 1, 2, 3, 4, 4] [1, 1, 1, 19, 19, 925]
All-in-1 (86.36%) [0, 1, 2, 3, 4, 4] [3, 5, 194, 201, 206, 925]
Acobe (87.50%) [0, 1, 2, 3, 4, 4] [0, 0, 0, 0, 0, 925]
Base-FF (20.17%) [0, 1, 2, 3, 4, 4] [0, 3, 4, 19, 19, 925]
Baseline (56.67%) [0, 1, 2, 3, 4, 4] [0, 0, 0, 15, 16, 925]
1-Day (20.54%) [0, 1, 2, 3, 4, 4] [2, 3, 3, 25, 27, 925]
No-Group (34.75%) [0, 1, 2, 3, 4, 4] [1, 1, 1, 19, 19, 925]
24-TF (34.75%) [0, 1, 2, 3, 4, 4] [1, 1, 1, 19, 19, 925]
All-in-1 ( 5.03%) [0, 1, 2, 3, 4, 4] [3, 5, 194, 201, 206, 925]
heatmap for JPH1910 (r1s2)
exlude group behavior
egh-r1s1-device_expdbgg1 trends discarded 354
egh-r1s1-device_expdbgg2 trends discarded 93
egh-r1s1-http_expdbgg1 trends discarded 234
egh-r1s1-http_expdbgg2 trends discarded 54
acobe
all features together in one autoencoder
slice a day by 24 time frames
single day reconstruction
liuliu
liu-r1s1_expdbgg1 trends discarded 27
liu-r1s1_expdbgg2 trends discarded 5
liuf-r1s1_expdbgg1 trends discarded 406
liuf-r1s1_expdbgg2 trends discarded 101

